ResLearn: Transformer-based Residual Learning for Metaverse Network Traffic Prediction

Our work proposes a comprehensive solution for predicting Metaverse network traffic, addressing the growing demand for intelligent resource management in eXtended Reality (XR) services. We first introduce a state-of-the-art testbed capturing a real-world dataset of virtual reality (VR), augmented reality (AR), and mixed reality (MR) traffic, made openly available for further research. To enhance prediction accuracy, we then propose a novel view-frame (VF) algorithm that accurately identifies video frames from traffic while ensuring privacy compliance, and we develop a Transformer-based progressive error-learning algorithm, referred to as ResLearn for Metaverse traffic prediction. ResLearn significantly improves time-series predictions by using fully connected neural networks to reduce errors, particularly during peak traffic, outperforming prior work by 99%. Our contributions offer Internet service providers (ISPs) robust tools for real-time network management to satisfy Quality of Service (QoS) and enhance user experience in the Metaverse.

==> story.txt <==
Introduction: Problem, need of our work, highlights of our work
Problem statement: Explain in layman terms and mathematically
Solution: IP network -> Segmentation -> FIA -> Residual learning model -> prediction
Dataset: different datasets used in the work. 
EDA: Effect of roll over window, ACF, and Seasonal decomposition plot
Residual Learning algorithm
Experiments
Results: on every dataset, segmentation analysis
Comparison of performance of our solution with SOA (TL Paper)
Conclusion with insights and future work

